PELS: A Lightweight and Flexible Peripheral Event Linking System for Ultra-Low Power IoT Processors

A key challenge for ultra-low-power (ULP) devices is handling peripheral linking, where the main central processing unit (CPU) periodically mediates the interaction among multiple peripherals following wake-up events. Current solutions address this problem by either integrating event interconnects that route single-wire event lines among peripherals or by general-purpose I/O processors, with a strong trade-off between the latency, efficiency of the former, and the flexibility of the latter. In this paper, we present an open-source, peripheral-agnostic, lightweight, and flexible Peripheral Event Linking System (PELS) that combines dedicated event routing with a tiny I/O processor. With the proposed approach, the power consumption of a linking event is reduced by 2.5 times compared to a baseline relying on the main core for the event-linking process, at a low area of just 7 kGE in its minimal configuration, when integrated into a ULP RISC-V IoT processor.

==> meta/scripts/power.csv <==
Groups,Unit,Leakage,Interconnect,RAM,Processor,PELS,Others
1,Ibex,149.0,581.0,477.0,129.2,52.6,961.2  
1,PELS,149.0,329.0,444.0,63.6,51,463.4
2,Ibex,149.0,614.0,1942.0,245.2,52.6,957.2
2,PELS,149.0,334.0,444,64.1,51.9,507
3,Ibex,149.0,581.0,477.0,129.2,52.6,961.2
3,PELS,149.0,581.0,477.0,129.2,106.3,927.5
4,Ibex,149.0,614.0,1942.0,245.2,52.6,957.2
4,PELS,149.0,589.0,477.0,129.2,107.3,998.5
